Minkowski chirality: a measure of reflectional asymmetry of convex bodies

Using an optimal containment approach, we quantify the asymmetry of convex bodies in $\mathbb{R}^n$ with respect to reflections across affine subspaces of a given dimension. We prove general inequalities relating these ''Minkowski chirality'' measures to Banach--Mazur distances and to each other, and prove their continuity with respect to the Hausdorff distance. In the planar case, we determine the reflection axes at which the Minkowski chirality of triangles and parallelograms is attained, and show that $\sqrt{2}$ is a tight upper bound on the chirality in both cases.

==> data.txt <==
delta theta
1.57079856 3.14158818
1.60302883 3.07706039
1.61634049 3.0503138
1.62652802 3.0297787
1.63509406 3.0124566
1.64262121 2.99718619
1.64940854 2.98337195
1.65563386 2.97066011
1.66141315 2.95882019
1.66682703 2.94769211
1.67193425 2.93715929
1.6767792  2.92713374
1.68139642 2.91754707
1.68581337 2.90834491
1.69005236 2.89948317
1.69413178 2.89092548
1.69806701 2.88264147
1.70187109 2.87460543
1.70555517 2.86679537
1.70912885 2.85919233
1.71260054 2.85177979
1.71597758 2.84454328
1.71926645 2.83747002
1.72247294 2.83054866
1.72560218 2.82376907
1.72865881 2.81712217
1.73164699 2.81059976
1.73457049 2.80419442
1.73743275 2.79789941
1.7402369  2.79170858
1.7429858  2.7856163
1.74568208 2.77961741
1.74832817 2.77370714
1.7509263  2.7678811
1.75347853 2.76213523
1.75598679 2.75646575
1.75845286 2.75086914
1.76087841 2.74534214
1.76326499 2.73988169
1.76561404 2.73448492
1.76792693 2.72914915
1.77020494 2.72387187
1.77244926 2.71865069
1.77466103 2.71348338
1.77684131 2.70836784
1.77899111 2.70330206
1.78111137 2.69828416
1.783203   2.69331235
1.78526684 2.68838492
1.78730372 2.68350027
1.78931438 2.67865685
1.79129958 2.6738532
1.79325999 2.66908793
1.79519629 2.66435969
1.7971091  2.65966722
1.79899903 2.65500928
1.80086664 2.65038472
1.8027125  2.64579241
1.80453712 2.64123128
1.80634101 2.63670028
1.80812465 2.63219844
1.8098885  2.62772478
1.81163301 2.62327838
1.8133586  2.61885837
1.81506569 2.61446387
1.81675465 2.61009406
1.81842588 2.60574814
1.82007972 2.60142533
1.82171655 2.59712488
1.82333668 2.59284607
1.82494044 2.58858818
1.82652815 2.58435054
1.82810011 2.58013247
1.82965661 2.57593334
1.83119793 2.5717525
1.83272434 2.56758936
1.8342361  2.5634433
1.83573347 2.55931375
1.83721668 2.55520014
1.83868598 2.55110192
1.8401416  2.54701853
1.84158375 2.54294946
1.84301266 2.53889418
1.84442851 2.53485218
1.84583153 2.53082297
1.8472219  2.52680605
1.8485998  2.52280094
1.84996543 2.51880717
1.85131896 2.51482428
1.85266055 2.5108518
1.85399038 2.50688929
1.8553086  2.50293631
1.85661537 2.49899241
1.85791085 2.49505717
1.85919517 2.49113015
1.86046848 2.48721094
1.86173092 2.48329911
1.86298261 2.47939425
1.8642237  2.47549596
1.8654543  2.47160381
1.86667453 2.46771741
1.86788452 2.46383636
1.86908437 2.45996026
1.8702742  2.4560887
1.87145411 2.4522213
1.87262421 2.44835765
1.8737846  2.44449736
1.87493537 2.44064004
1.87607661 2.43678529
1.87720843 2.43293272
1.8783309  2.42908193
1.8794441  2.42523253
1.88054813 2.42138411
1.88164305 2.41753628
1.88272895 2.41368864
1.8838059  2.40984079
1.88487396 2.40599231
1.88593321 2.4021428
1.8869837  2.39829183
1.8880255  2.39443901
1.88905866 2.39058389
1.89008325 2.38672607
1.89109932 2.38286509
1.89210691 2.37900052
1.89310608 2.37513193
1.89409686 2.37125884
1.89507931 2.36738082
1.89605346 2.36349738
1.89701934 2.35960805
1.89797699 2.35571234
1.89892644 2.35180976
1.89986773 2.34789981
1.90080086 2.34398195
1.90172587 2.34005566
1.90264278 2.3361204
1.90355159 2.33217561
1.90445233 2.32822072
1.90534499 2.32425512
1.90622959 2.32027823
1.90710614 2.31628941
1.90797461 2.31228802
1.90883502 2.30827339
1.90968735 2.30424483
1.91053159 2.30020165
1.91136772 2.29614308
1.91219572 2.29206838
1.91301556 2.28797675
1.91382722 2.28386736
1.91463064 2.27973935
1.9154258  2.27559183
1.91621264 2.27142387
1.91699111 2.26723449
1.91776115 2.26302266
1.91852269 2.25878732
1.91927566 2.25452735
1.92001998 2.25024157
1.92075555 2.24592874
1.92148227 2.24158756
1.92220004 2.23721663
1.92290874 2.23281452
1.92360823 2.22837967
1.92429838 2.22391045
1.92497902 2.21940513
1.92564999 2.21486185
1.9263111  2.21027863
1.92696214 2.20565337
1.9276029  2.20098382
1.92823313 2.19626753
1.92885256 2.1915019
1.92946089 2.18668412
1.93005782 2.18181114
1.93064297 2.17687964
1.93121597 2.17188603
1.93177637 2.16682639
1.93232371 2.1616964
1.93285744 2.15649134
1.93337698 2.15120599
1.93388167 2.14583454
1.93437075 2.14037056
1.93484338 2.13480681
1.93529862 2.12913517
1.93573537 2.12334644
1.93615239 2.1174301
1.93654824 2.11137409
1.93692124 2.10516445
1.93726941 2.09878484
1.93759043 2.09221594
1.93788147 2.08543467
1.93813913 2.078413 
1.93835916 2.07111638
1.93853624 2.06350139
1.93866348 2.0555121
1.93873174 2.04707446
1.93872842 2.03808676
1.93863539 2.02840257
1.93842474 2.01779709
1.93804938 2.0058919
1.93741742 1.991949 
1.93629119 1.97406269
1.93216356 1.93216435

==> data2.txt <==
xval yval
4.999999998206439e-05 0.00707124449144203
0.001090487638552684 0.033040572089127807
0.0021309824143125877 0.04621193545658109
0.0031714912180049737 0.0564057974508998
0.004212021027388435 0.06503778523086812
0.005252578908334582 0.07266679400159948
0.006293172015988779 0.07958193294637717
0.007333807596279107 0.0859557961068882
0.008374492987011317 0.09190119620829229
0.009415235619532336 0.09749666535317925
0.010456043019862804 0.10279947311442772
0.01149692281036191 0.10785290489347066
0.012537882711068538 0.1126906201149156
0.013578930541278456 0.11733940596284675
0.01462007422104089 0.12182099440607619
0.015661321772839965 0.12615330475876707
0.016702681323154722 0.1303513192710941
0.017744161104171596 0.1344277160940366
0.018785769455466284 0.1383933370445729
0.01982751482581674 0.14225753999006585
0.0208694057749641 0.14602846883458698
0.02191145097549685 0.1497132634945446
0.022953659214734967 0.1533182254014842
0.023996039396689872 0.15684894952671602
0.025038600544061762 0.16031043084982466
0.026081351800302188 0.16370715106716327
0.02712430243170344 0.16704314984563284
0.02816746182960106 0.17032208386004077
0.029210839512553655 0.17354727607994214
0.030254445128634178 0.17672175720465644
0.03129828845780491 0.1798483007229783
0.03234237941426288 0.18292945275679795
0.0333867280489763 0.18596755760720596
0.034431344552161514 0.18896477973537662
0.03547623925593674 0.19192312276900925
0.03652142263696867 0.19484444601149464
0.03756690531923307 0.19773047884358075
0.03861269807684664 0.20058283333788385
0.03965881183697445 0.20340301534965244
0.04070525768279726 0.20619243430340228
0.04175204685661027 0.20895241185798508
0.04279919076296873 0.21168418960376734
0.043846700971922226 0.2143889359207276
0.04489458922237821 0.21706775210693952
0.045942867425531886 0.21972167787046137
0.0469915476683907 0.22235169626349505
0.04804064221741822 0.22495873812710476
0.049090163522282404 0.22754368610436826
0.05014012421970948 0.23010737827261596
0.05119053713744848 0.23265061143810772
0.052241415298358185 0.23517414413082927
0.053292771924618065 0.23767869933255215
0.054344620442067226 0.24016496696666034
0.05539697448465847 0.24263360617497298
0.05644984789907065 0.24508524740361648
0.05750325474944834 0.2475204943174576
0.05855720932229913 0.24993992556016753
0.05961172613151966 0.2523440963750305
0.06066681992361084 0.25473354010024085
0.06172250568303894 0.25710876955017126
0.06277879863775576 0.2594702782937208
0.06383571426491752 0.261818541838994
0.06489326829678466 0.2641540187327469
0.06595147672678209 0.26647715158248375
0.06701035581581133 0.26878836800773165
0.06806992209870216 0.2710880815268504
0.06913019239094792 0.27337669238479756
0.07019118379560263 0.27565458832690215
0.07125291371045134 0.2779221453231635
0.07231539983540713 0.2801797282471008
0.07337866018015027 0.2824276915129895
0.07444271307205064 0.2846663796747271
0.07550757716433842 0.2868961279894824
0.07657327144458598 0.2891172629489207
0.07763981524346153 0.2913301027805204
0.07870722824380649 0.29353495792137707
0.07977553049003772 0.2957321314665826
0.08084474239787076 0.29792191959421754
0.0819148847644176 0.30010461196865035
0.08298597877863295 0.3022804921239757
0.08405804603215883 0.30444983782898016
0.08513110853054717 0.30661292143510943
0.08620518870494326 0.30877001020878225
0.08728030942416992 0.31092136664924475
0.08835649400728401 0.3130672487930588
0.08943376623662447 0.31520791050637564
0.09051215037135019 0.3173436017659117
0.09159167116151556 0.31947456892955817
0.09267235386269385 0.32160105499748837
0.09375422425118402 0.3237232998646147
0.09483730863982814 0.32584154056513515
0.09592163389445824 0.3279560115098976
0.09700722745103985 0.3300669447172313
0.09809411733348283 0.3321745700380412
0.09918233217222655 0.33427911537556687
0.10027190122358792 0.3363808069006686
0.10136285438993509 0.3384798692629649
0.10245522224072073 0.34057652579860087
0.10354903603442278 0.34267099873501294
0.10464432774145582 0.34476350939336053
0.1057411300680704 0.3468542783890287
0.10683947648132791 0.34894352583078336
0.10793940123520734 0.35103147151906455
0.10904093939788617 0.35311833514389335
0.11014412688026687 0.3552043364829367
0.11124900046585506 0.3572896956001681
0.11235559784200394 0.3593746330456966
0.11346395763267414 0.3614593700572366
0.11457411943272955 0.36354412876373066
0.11568612384393362 0.36562913239168005
0.11680001251267175 0.3677146054747311
0.11791582816956503 0.36980077406705236
0.11903361467107715 0.37188786596110845
0.12015341704320387 0.3739761109104429
0.12127528152743022 0.3760657408581123
0.12239925562906562 0.3781569901713655
0.12352538816811026 0.3802500958833891
0.12465372933284202 0.3823452979427585
0.12578433073628437 0.384442839471422
0.12691724547573535 0.38654296703204916
0.12805252819561963 0.38864593090559096
0.1291902351538204 0.39075198538007694
0.13033042429178504 0.39286138905156087
0.13147315530866088 0.39497440513840953
0.1326184897397204 0.397091301809981
0.13376649103943838 0.39921235253110143
0.13491722466951117 0.4013378364235365
0.13607075819221653 0.40346803864610636
0.13722716136951163 0.4056032507948578
0.13838650626830695 0.40774377132521966
0.1395488673723892 0.4098899059978619
0.14071432170153841 0.41204196835044105
0.14188294893838738 0.41420028019742394
0.14305483156366866 0.4163651721604651
0.1442300550005544 0.41853698423206576
0.14540870776881243 0.4207160663754246
0.1465908816496599 0.42290277916381525
0.14777667186219506 0.4250974944630175
0.14896617725247369 0.4273005961608227
0.15015950049630788 0.42951248094797223
0.15135674831708057 0.4317335591553969
0.1525580317199281 0.4339642556531701
0.1537634662438661 0.4362050108171318
0.15497317223353152 0.438456281569909
0.1561872751324998 0.44071854250376763
0.15740590580028824 0.4429922870936286
0.15862920085544724 0.4452780290096078
0.15985730304743895 0.44757630353957467
0.16109036166031016 0.4498876691335245
0.1623285329515886 0.45221270908309796
0.16357198063022937 0.45455203335131134
0.1648208763779972 0.4569062805695646
0.16607540041920527 0.45927612022132247
0.1673357421444649 0.4616622550345464
0.16860210079486 0.4640654236081363
0.1698746862139 0.4664864033012661
0.1711537196756916 0.46892601341880713
0.17243943479903456 0.4713851187310991
0.1737320785586598 0.4738646333722981
0.17503191240659854 0.4763655251685295
0.17633921351876902 0.4788888204555818
0.1776542761844316 0.4814356094557878
0.17897741335908948 0.4840070522958263
0.1803089584051557 0.486604385761644
0.18164926704898185 0.48922893090418573
0.18299871958824288 0.49188210163094914
0.18435772339015735 0.49456541444443425
0.18572671572901037 0.4972804995205383
0.18710616702132415 0.500029113359606
0.1884965845292905 0.5028131532920223
0.18989851661845375 0.5056346741820706
0.1913125576749556 0.5084959077515141
0.19273935381223797 0.5113992850433257
0.194179609528537 0.5143474626727219
0.19563409551705432 0.5173433536762949
0.19710365788354828 0.5203901639834956
0.19858922909554602 0.5234914358155804
0.20009184107975264 0.5266510996910126
0.2016126410083661 0.5298735372191739
0.20315291048397374 0.5331636575495549
0.20471408906578595 0.5365269912898385
0.20629780340618187 0.5399698070320388
0.20790590373063556 0.5434992575138523
0.20954051006596014 0.5471235651786244
0.21120407161392948 0.5508522609417352
0.21289944416446407 0.5546964960811539
0.21462999275801287 0.5586694566288545
0.21639973048780312 0.5627869246937858
0.21821351037189984 0.5670680558712178
0.22007729749788602 0.5715364839942506
0.2219985668674613 0.5762219392522289
0.22398690634080892 0.5811627052294424
0.22605497128088178 0.5864095167166246
0.22822008042779401 0.592032088463456
0.2305070755285222 0.5981308372179934
0.2329539406746731 0.6048599626572254
0.23562437212113554 0.6124791831930847
0.23864207592787212 0.6214952025920437
0.24232508039594403 0.6332169882851512
0.2499998513492716 0.6614372097363446

==> data3.txt <==
xval yval
0.24999999999999947 0.6614378277661481
0.26443383472162485 0.6561095999302919
0.2784938496898922 0.6511363491808696
0.2921965244201481 0.6464596889865255
0.3055565962202723 0.6420318368507812
0.3185873731347033 0.6378134046729812
0.3313009777309782 0.6337717289817058
0.34370853926684525 0.6298795888178905
0.3558203467571241 0.6261142073532138
0.3676459720364379 0.6224564647532436
0.3791943695315232 0.6188902707274261
0.39047395776855287 0.6154020594520194
0.4014926864248798 0.6119803794327896
0.4122580918458306 0.6086155578485452
0.422777343288847 0.6052994239181334
0.43305728166370683 0.602025079472671
0.44310445216340355 0.5987867075981588
0.4529251318937322 0.5955794122166962
0.46252535338814504 0.5923990829866685
0.47191092472176704 0.5892422810560245
0.48108744680279825 0.5861061420914968
0.49006032831209984 0.5829882936975442
0.49883479867621483 0.5798867848804412
0.5074159193904085 0.5768000256409321
0.5158085939530147 0.5737267351195304
0.5240175766274573 0.5706658969916016
0.5320474802118014 0.5676167210296239
0.5399027829657327 0.564578609928777
0.5475878348202969 0.561551130637939
0.555106862975427 0.5585339895578665
0.5624639769734927 0.555527011067117
0.5696631733231524 0.5525301189180788
0.5767083397361503 0.5495433201135878
0.5836032590300007 0.5465666909315526
0.5903516127413525 0.5436003648127805
0.5969569844879993 0.5406445218674494
0.6034228631117582 0.5376993797897002
0.6097526456295905 0.5347651859986727
0.6159496400162505 0.531842210848886
0.6220170678382952 0.5289307417737944
0.6279580667563596 0.5260310782443167
0.633775692910119 0.5231435274395101
0.6394729231982628 0.5202684005398023
0.6450526574640066 0.5174060095646291
0.6505177205951702 0.5145566646861793
0.6558708645465379 0.511720671959504
0.6611147702911382 0.5088983314166653
0.6662520497061398 0.5060899354790486
0.6712852473982647 0.5032957676475763
0.6762168424729532 0.5005161014354786
0.681049250250936 0.4977511995125301
0.6857848239353792 0.4950013130334438
0.6904258562323595 0.49226668112636635
0.6949745809270735 0.4895475305203263
0.6994331744178804 0.48684407529299223
0.7038037572100335 0.4841565167223514
0.7080883953707345 0.48148504322785035
0.7122891019469662 0.47882983038828675
0.7164078383474026 0.47619104102525067
0.7204465156895709 0.4735688253422647
0.7244069961133234 0.4709633211109485
0.7282910940615928 0.46837465389659755
0.732100577529319 0.46580293731646893
0.735837169281375 0.4632482733249095
0.7395025480402643 0.46071075252017424
0.7430983496443135 0.4581904544684243
0.7466261681770466 0.4556874480409626
0.7500875570683934 0.4532017917612764
0.7534840301683607 0.45073353415888906
0.7568170627937656 0.44828271412742027
0.7600880927486179 0.4458493612846107
0.7632985213187118 0.44343349633236867
0.7664497142409857 0.44103513141516293
0.7695430026481853 0.43865427047534766
0.7725796839893592 0.4362909096041975
0.7755610229267034 0.43394503738762874
0.7784882522092746 0.43161663524575167
0.7813625735240626 0.4293056777655382
0.7841851583249224 0.42701213302602303
0.7869571486398572 0.42473596291557125
0.78967965785713 0.4224771234408396
0.7923537714906821 0.420235565027149
0.7949805479253219 0.41801123281006236
0.7975610191421578 0.4158040669180332
0.8000961914247223 0.41361400274603705
0.8025870460462423 0.4114409712201529
0.8050345399385018 0.4092848990531217
0.8074396063427313 0.40714570899091207
0.8098031554429581 0.40502332005038966
0.8121260749822474 0.4029176477481973
0.8144092308622417 0.40082860432097145
0.8166534677264223 0.3987560989370546
0.8188596095274937 0.3967000378998717
0.8210284600792879 0.3946603248431447
0.8231608035935829 0.3926368609181466
0.8252574052022187 0.3906295449731897
0.8273190114648901 0.3886382737255536
0.8293463508629827 0.38666294192607326
0.8313401342798216 0.3847034425165881
0.8333010554676807 0.38275966678048234
0.8352297915019123 0.38083150448652364
0.8371270032225261 0.3789188440262219
0.8389933356635619 0.3770215725449223
0.8408294184705788 0.3751395760668465
0.842635866306583 0.37327273961429247
0.844413279246703 0.37142094732120057
0.8461622431619237 0.3695840825412931
0.847883330092174 0.3677620279509818
0.849577098609061 0.36595466564724555
0.8512440941685361 0.364161877240667
0.8528848494537719 0.3623835439438161
0.8544998847085157 0.36061954665515944
0.8560897080611931 0.35886976603867804
0.8576548158400136 0.35713408259936164
0.8591956928793285 0.3554123767547445
0.8607128128174921 0.35370452890265675
0.86220663838646 0.3520104194853239
0.8636776216933589 0.35032992904999954
0.8651262044942558 0.3486629383062441
0.866552818460343 0.3470093281800173
0.8679578854367594 0.3453689798647047
0.8693418176942538 0.3437417748692235
0.8707050181738903 0.3421275950633202
0.8720478807250039 0.34052632272019734
0.8733707903365862 0.33893784055657766
0.8746741233622982 0.3373620317703249
0.8759582477392862 0.3357987800757252
0.8772235232009822 0.33424796973654314
0.8784703014840582 0.332709485596942
0.8796989265297008 0.33118321311037713
0.880909734679374 0.3296690383665486
0.8821030548652187 0.3281668481165031
0.8832792087952557 0.3266765297959767
0.8844385111335249 0.3251979715470532
0.8855812696753241 0.3237310622382249
0.8867077855176717 0.32227569148292584
0.8878183532251375 0.32083174965661543
0.8889132609911796 0.31939912791247704
0.8899927907951047 0.3179777181958042
0.891057218554784 0.3165674132571334
0.8921068142752487 0.3151681066641878
0.8931418421932767 0.31377969281269125
0.8941625609180899 0.3124020669361046
0.8951692235682709 0.3110351251143465
0.8961620779050078 0.30967876428153807
0.897141366461775 0.3083328822328331
0.8981073266705453 0.30699737763037444
0.8990601909846412 0.3056721500084196
0.900000186998309 0.30435709977768627
0.9009275375631243 0.30305212822895156
0.9018424609013049 0.3017571375359484
0.9027451707160281 0.30047203075759354
0.9036358762988332 0.29919671183959096
0.904514782634194 0.29793108561543186
0.9053820905013423 0.296675057806836
0.906237996573412 0.2954285350236614
0.9070826935139972 0.2941914247633088
0.907916370071176 0.2929636354096562
0.9087392111690875 0.2917450762315448
0.9095513979971233 0.29053565738084586
0.9103531080968046 0.2893352898901315
0.9111445154464036 0.28814388566997473
0.9119257905433814 0.2869613575058982
0.9126971004846964 0.28578761905499733
0.9134586090450458 0.28462258484225456
0.9142104767530965 0.2834661702565674
0.9149528609657641 0.2823182915465041
0.9156859159405916 0.28117886581581275
0.9164097929062802 0.2800478110186905
0.9171246401314279 0.2789250459548386
0.9178306029915189 0.2778104902643109
0.9185278240342198 0.27670406442217577
0.9192164430430202 0.2756056897330028
0.9198965970992743 0.2745152883251864
0.9205684206426757 0.27343278314512265
0.9212320455302201 0.2723580979512457
0.9218876010936867 0.27129115730794306
0.9225352141956867 0.27023188657934955
0.9231750092843121 0.26918021192304237
0.9238071084464321 0.26813606028363635
0.9244316314596583 0.2670993593862965
0.925048695843034 0.2660700377301712
0.9256584169064637 0.26504802458175786
0.9262609077989333 0.2640332499682053
0.9268562795555408 0.26302564467056716
0.9274446411433753 0.2620251402170026
0.9280260995062778 0.2610316688759421
0.9286007596085074 0.26004516364921687
0.9291687244773459 0.259065558265165
0.9297300952446714 0.2580927871717088
0.9302849711875227 0.2571267855294228
0.9308334497676856 0.2561674892045871
0.9313756266703273 0.25521483476223217
0.9319115958416989 0.254268759459189
0.93244144952594 0.25332920123713115
0.9329652783009983 0.25239609871563357
0.933483171113698 0.25146939118523326
0.9339952153139685 0.25054901860050827
0.9345014966882653 0.24963492157317269
0.9350020994921988 0.2487270413651938
0.9354971064823937 0.24782531988192502
0.9359865989475958 0.24692969966527636
0.936470656739053 0.24604012388690338
0.936949358300178 0.24515653634143367
0.9374227806955255 0.24427888143972212
0.9378909996390861 0.243407104202146
0.9383540895219297 0.24254115025193393
0.9388121234392038 0.24168096580853599
0.9392651732165077 0.24082649768103462
0.939713309435658 0.23997769326159796
0.9401566014598629 0.23913450051897892
0.9405951174583185 0.23829686799205688
0.9410289244302378 0.23746474478342702
0.9414580882283367 0.23663808055304178
0.9418826735817817 0.2358168255118938
0.9423027441186163 0.23500093041575787
0.9427183623876809 0.23419034655897242
0.9431295898800334 0.23338502576828907
0.9435364870498918 0.232584920396753
0.943939113335101 0.23178998331765913
0.944337527177144 0.23100016791854538
0.9447317860407037 0.23021542809524792
0.9451219464327884 0.22943571824600897
0.9455080639214288 0.22866099326564174
0.9458901931539647 0.22789120853974623
0.946268387874925 0.22712631993898605
0.9466427009435079 0.22636628381341894
0.9470131843506843 0.22561105698688189
0.9473798892359159 0.22486059675143427
0.9477428659035155 0.2241148608618601
0.9481021638386423 0.22337380753022093
0.9484578317229527 0.22263739542046912
0.9488099174499094 0.22190558364311522
0.9491584681397572 0.22117833174995818
0.9495035301541729 0.22045559972886222
0.9498451491106066 0.21973734799859385
0.9501833698963031 0.21902353740372277
0.9505182366820305 0.21831412920956364
0.9508497929355103 0.21760908509718885
0.9511780814345615 0.21690836715848305
0.9515031442799646 0.21621193789126658
0.9518250229080522 0.2155197601944616
0.9521437581030315 0.21483179736332167
0.9524593900090466 0.21414801308471157
0.952771958141986 0.21346837143244202
0.9530815014010409 0.21279283686265893
0.9533880580800235 0.21212137420928664
0.9536916658784417 0.2114539486795206
0.9539923619123517 0.21079052584937957
0.9542901827249745 0.21013107165930317
0.9545851642970988 0.20947555240980623
0.9548773420572663 0.20882393475718178
0.9551667508917423 0.2081761857092576
0.9554534251542862 0.20753227262120214
0.9557373986757179 0.20689216319138004
0.9560187047732882 0.20625582545726068
0.9562973762598557 0.2056232277913713
0.9565734454528795 0.20499433889730542
0.9568469441832254 0.20436912780577302
0.9571179038037944 0.20374756387070472
0.957386355197977 0.2031296167654001
0.9576523287879333 0.20251525647872362
0.9579158545427113 0.2019044533113492
0.9581769619861954 0.20129717787204893
0.9584356802048994 0.2006934010740303
0.9586920378556032 0.20009309413131282
0.9589460631728358 0.19949622855515906
0.9591977839762077 0.19890277615054086
0.9594472276776012 0.19831270901265347
0.9596944212882134 0.19772599952347575
0.9599393914254644 0.19714262034836783
0.9601821643197676 0.1965625444327146
0.9604227658211618 0.19598574499861243
0.9606612214058232 0.19541219554159378
0.9608975561824382 0.19484186982739513
0.9611317948984606 0.19427474188876728
0.9613639619462422 0.19371078602232059
0.9615940813690452 0.19314997678541512
0.9618221768669388 0.19259228899308964
0.9620482718025779 0.19203769771502463
0.9622723892068782 0.1914861782725491
0.9624945517845703 0.1909377062356827
0.9627147819196599 0.19039225742021487
0.9629331016807707 0.18984980788482164
0.963149532826396 0.18931033392822214
0.9633640968100434 0.18877381208636337
0.963576814785283 0.18824021912964853
0.9637877076107005 0.1877095320601978
0.9639967958547574 0.18718172810914158
0.9642040998005548 0.18665678473394948
0.964409639450514 0.18613467961579877
0.9646134345309635 0.1856153906569652
0.9648155044966428 0.18509889597825582
0.9650158685351209 0.18458517391647442
0.9652145455711316 0.18407420302191077
0.9654115542708297 0.18356596205587256
0.9656069130459678 0.1830604299882408
0.9658006400579917 0.18255758599506197
0.9659927532220683 0.1820574094561646
0.9661832702110297 0.18155987995281336
0.9663722084592514 0.1810649772653847
0.9665595851664557 0.18057268137108184
0.9667454173014478 0.1800829724416703
0.9669297216057813 0.17959583084124514
0.9671125145973576 0.17911123712402957
0.9672938125739611 0.17862917203219492
0.9674736316167285 0.17814961649371738
0.9676519875935555 0.17767255162025117
0.9678288961624429 0.1771979587050393
0.9680043727747811 0.17672581922084257
0.968178432678576 0.17625611481789907
0.9683510909216174 0.17578882732190884
0.9685223623545912 0.17532393873204508
0.9686922616341321 0.17486143121898667
0.9688608032258278 0.1744012871229781
0.9690280014071666 0.17394348895191813
0.9691938702704304 0.1734880193794655
0.9693584237255409 0.17303486124316955
0.9695216755028538 0.17258399754263115
0.9696836391559027 0.1721354114376797
0.9698443280640947 0.17168908624657478
0.9700037554353615 0.17124500544423246
0.9701619343087605 0.17080315266047424
0.9703188775570325 0.17036351167829336
0.9704745978891146 0.16992606643214733
0.9706291078526085 0.16949080100627295
0.9707824198362085 0.16905769963301734
0.9709345460720831 0.16862674669119407
0.9710854986382198 0.16819792670445755
0.9712352894607251 0.1677712243397023
0.9713839303160925 0.16734662440547254
0.9715314328334205 0.1669241118504056
0.9716778084966038 0.16650367176168082
0.971823068646478 0.1660852893634969
0.9719672244829349 0.16566895001556528
0.9721102870669968 0.16525463921162306
0.9722522673228579 0.1648423425779619
0.9723931760398904 0.1644320458719797
0.9725330238746186 0.16402373498074543
0.9726718213526546 0.16361739591958507
0.9728095788706095 0.16321301483068573
0.9729463066979646 0.16281057798171206
0.9730820149789157 0.162410071764446
0.9732167137341857 0.1620114826934383
0.9733504128628069 0.16161479740468246
0.9734831221438729 0.1612200026542954
0.9736148512382625 0.1608270853172295
0.973745609690335 0.16043603238598184
0.9738754069295968 0.16004683096933434
0.9740042522723409 0.1596594682911041
0.974132154923258 0.15927393168890716
0.9742591239770245 0.15889020861294023
0.9743851684198626 0.15850828662477556
0.9745102971310716 0.1581281533961707
0.974634518884542 0.15774979670789752
0.974757842350235 0.1573732044485767
0.9748802760956488 0.15699836461353173
0.9750018285872513 0.15662526530365936
0.9751225081918959 0.15625389472430787
0.9752423231782131 0.15588424118417343
0.975361281717976 0.15551629309420714
0.9754793918874509 0.1551500389665362
0.9755966616687192 0.15478546741340027
0.9757130989509837 0.15442256714609612
0.9758287115318482 0.1540613269739413
0.975943507118584 0.1537017358032404
0.9760574933293689 0.153343782636279
0.9761706776945109 0.15298745657031312
0.9762830676576543 0.15263274679658115
0.9763946705769592 0.15227964259932464
0.9765054937262708 0.15192813335482389
0.9766155442962656 0.15157820853043702
0.9767248293955793 0.1512298576836617
0.9768333560519212 0.15088307046119628
0.9769411312131658 0.1505378365980229
0.9770481617484316 0.1501941459164946
0.9771544544491404 0.14985198832543692
0.9772600160300616 0.14951135381925365
0.9773648531303399 0.14917223247705713
0.9774689723145062 0.14883461446178914
0.9775723800734765 0.1484984900193737
0.9776750828255283 0.14816384947785974
0.9777770869172695 0.14783068324658866
0.977878398624589 0.1474989818153678
0.9779790241535916 0.1471687357536458
0.9780789696415203 0.14683993570970968
0.978178241157666 0.14651257240988255
0.9782768447042594 0.14618663665773607
0.9783747862173521 0.14586211933330834
0.9784720715676837 0.14553901139233377
0.978568706561537 0.14521730386547835
0.9786646969415773 0.14489698785758995
0.9787600483876819 0.14457805454694866
0.9788547665177549 0.1442604951845379
0.9789488568885345 0.14394430109330714
0.9790423249963787 0.14362946366746193
0.9791351762780501 0.14331597437174917
0.9792274161114826 0.14300382474075446
0.9793190498165364 0.14269300637820642
0.9794100826557476 0.14238351095629612
0.9795005198350581 0.1420753302149895
0.9795903665045413 0.14176845596136534
0.979679627759115 0.14146288006894864
0.9797683086392446 0.14115859447705303
0.9798564141316327 0.14085559119013746
0.9799439491699028 0.14055386227716193
0.9800309186352716 0.1402533998709552
0.9801173273572085 0.1399541961675934
0.9802031801140907 0.139656243425773
0.9802884816338454 0.1393595339662078
0.9803732365945822 0.1390640601710138
0.9804574496252166 0.13876981448312473
0.9805411253060902 0.13847678940568836
0.9806242681695703 0.13818497750148948
0.9807068827006526 0.13789437139236824
0.9807889733375489 0.1376049637586507
0.9808705444722648 0.1373167473385862
0.9809516004511764 0.137029714927783
0.9810321455755912 0.13674385937865885
0.9811121841023056 0.13645917359989979
0.981191720244151 0.13617565055591
0.9812707581705379 0.13589328326628689
0.9813493020079838 0.135612064805289
0.9814273558406398 0.13533198830131551
0.9815049237108109 0.13505304693638673
0.981582009619462 0.13477523394563906
0.9816586175267242 0.13449854261681413
0.981734751352388 0.13422296628976635
0.9818104149763951 0.1339484983559619
0.9818856122393187 0.13367513225799574
0.9819603469428386 0.13340286148910654
0.9820346228502126 0.13313167959269884
0.9821084436867348 0.13286158016187333
0.9821818131401948 0.13259255683895588
0.9822547348613254 0.1323246033150405
0.9823272124642454 0.13205771332952573
0.982399249526898 0.13179188066967001
0.9824708495914815 0.13152709917013838
0.9825420161648744 0.13126336271256625
0.9826127527190535 0.13100066522511727
0.9826830626915093 0.13073900068205305
0.982752949485652 0.1304783631033062
0.9828224164712146 0.13021874655405666
0.9828914669846508 0.12996014514430815
0.982960104329524 0.12970255302848308
0.9830283317768944 0.12944596440500816
0.9830961525657008 0.12919037351590734
0.9831635699031346 0.12893577464640507
0.9832305869650103 0.1286821621245264
0.9832972068961329 0.128429530320709
0.9833634328106562 0.1281778736474104
0.9834292677924416 0.1279271865587252
0.9834947148954034 0.12767746355001047
0.9835597771438621 0.1274286991575024
0.983624457532881 0.12718088795794985
0.9836887590286049 0.1269340245682467
0.9837526845685929 0.12668810364506242
0.9838162370621459 0.12644311988448845
0.983879419390631 0.1261990680216812
0.9839422344078002 0.12595594283050615
0.9840046849401063 0.12571373912319253
0.9840667737870133 0.12547245174998573
0.9841285037213052 0.1252320755988093
0.9841898774893858 0.12499260559492505
0.98425089781158 0.12475403670059997
0.9843115673824284 0.12451636391477165
0.9843718888709783 0.12427958227272776
0.9844318649210692 0.1240436868457784
0.9844914981516215 0.12380867274093456
0.9845507911569098 0.12357453510059488
0.9846097465068443 0.12334126910222812
0.9846683667472405 0.12310886995806701
0.9847266544000904 0.12287733291479348
0.9847846119638266 0.1226466532532442
0.9848422419135847 0.12241682628810316
0.984899546701463 0.12218784736760643
0.9849565287567779 0.12195971187324567
0.9850131904863147 0.1217324152194792
0.9850695342745788 0.12150595285343935
0.9851255624840389 0.12128032025465253
0.985181277455373 0.12105551293475032
0.9852366815077046 0.12083152643719314
0.985291776938841 0.12060835633699278
0.9853465660255066 0.12038599824043958
0.9854010510235733 0.1201644477848271
0.9854552341682888 0.11994370063818573
0.9855091176744998 0.11972375249901977
0.9855627037368747 0.11950459909604076
0.9856159945301244 0.11928623618790543
0.9856689922092148 0.11906865956296316
0.9857216989095848 0.11885186503899754
0.985774116747354 0.11863584846297243
0.9858262478195323 0.11842060571078554
0.9858780942042253 0.11820613268701793
0.9859296579608388 0.11799242532468851
0.9859809411302769 0.11777947958501717
0.9860319457351426 0.11756729145717534
0.9860826737799313 0.1173558569580554
0.9861331272512266 0.11714517213203401
0.9861833081178876 0.11693523305073777
0.9862332183312411 0.11672603581281012
0.9862828598252651 0.11651757654368976
0.9863322345167747 0.11630985139537672
0.9863813443056016 0.11610285654621626
0.9864301910747761 0.11589658820067109
0.9864787766907007 0.11569104258910336
0.9865271030033288 0.1154862159675572
0.9865751718463354 0.11528210461754916
0.9866229850372887 0.1150787048458455
0.9866705443778192 0.11487601298425726
0.9867178516537847 0.11467402538943328
0.9867649086354362 0.11447273844264835
0.986811717077581 0.11427214854959798
0.9868582787197426 0.11407225214020504
0.986904595286319 0.11387304566840521
0.986950668486741 0.11367452561195922
0.9869965000156247 0.11347668847225285
0.9870420915529285 0.11327953077409714
0.9870874447640997 0.1130830490655428
0.9871325613002284 0.1128872399176835
0.987177442798191 0.1126920999244704
0.9872220908808 0.11249762570252134
0.9872665071569451 0.11230381389093709
0.9873106932217361 0.11211066115111876
0.9873546506566466 0.11191816416658239
0.9873983810296489 0.11172631964277838
0.9874418858953546 0.11153512430691967
0.9874851667951494 0.11134457490779526
0.9875282252573256 0.11115466821560231
0.9875710627972177 0.11096540102176851
0.9876136809173319 0.11077677013878266
0.987656081107476 0.11058877240002461
0.9876982648448864 0.11040140465959293
0.9877402335943566 0.1102146637921413
0.9877819888083603 0.11002854669271364
0.9878235319271768 0.1098430502765788
0.9878648643790112 0.10965817147906584
0.9879059875801168 0.1094739072554118
0.987946902934914 0.10929025458058786
0.9879876118361071 0.10910721044915973
0.9880281156648033 0.10892477187511479
0.9880684157906252 0.10874293589171946
0.9881085135718264 0.1085616995513577
0.9881484103554043 0.10838105992538502
0.9881881074772105 0.10820101410397454
0.9882276062620609 0.10802155919596741
0.9882669080238453 0.10784269232873142
0.988306014065634 0.10766441064800532
0.9883449256797837 0.10748671131776144
0.9883836441480457 0.10730959152005827
0.9884221707416656 0.10713304845489785
0.9884605067214883 0.1069570793400905
0.9884986533380595 0.1067816814111101
0.988536611831726 0.10660685192095289
0.9885743834327338 0.1064325881400102
0.9886119693613283 0.10625888735592295
0.9886493708278493 0.10608574687345247
0.988686589032828 0.10591316401434991
0.9887236251670827 0.10574113611721289
0.9887604804118107 0.10556966053736759
0.9887971559386823 0.10539873464673453
0.9888336529099323 0.10522835583369369
0.98886997247845 0.10505852150296928
0.9889061157878707 0.10488922907549472
0.9889420839726618 0.1047204759882885
0.9889778781582131 0.10455225969433517
0.9890134994609218 0.10438457766246008
0.9890489489882778 0.10421742737720503
0.9890842278389518 0.10405080633871122
0.9891193371028736 0.10388471206260068
0.9891542778613219 0.10371914207985466
0.9891890511869995 0.10355409393669696
0.9892236581441192 0.10338956519448445
0.9892580997884827 0.10322555342957873
0.9892923771675598 0.10306205623324512
0.9893264913205652 0.10289907121153478
0.9893604432785399 0.10273659598516778
0.9893942340644247 0.10257462818943106
0.9894278646931377 0.102413165474061
0.9894613361716487 0.10225220550314135
0.9894946494990539 0.10209174595498609
0.9895278056666499 0.1019317845220383
0.989560805658005 0.10177231891076627
0.9895936504490328 0.10161334684155501
0.9896263410080619 0.10145486604859694
0.9896588782959067 0.101296874279801
0.9896912632659389 0.10113936929667577
0.9897234968641515 0.1009823488742414
0.9897555800292335 0.10082581080091955
0.9897875136926313 0.10066975287843595
0.9898192987786197 0.1005141729217242
0.9898509362043647 0.10035906875882723
0.9898824268799914 0.10020443823079743
0.9899137717086464 0.10005027919159955
0.9899449715865637 0.09989658950802277
0.9899760274031252 0.09974336705957804
0.9900069400409264 0.09959060973840635
0.9900377103758367 0.09943831544918982
0.9900683392770583 0.09928648210905495
0.9900988276071923 0.0991351076474798
0.9920994601135473 0.0886215997213148
0.9935508016101059 0.08011265777180997
0.99463667153112 0.07308743975049775
0.9954700646352157 0.06719045156449954
0.9961235052149569 0.062170987409584384
0.9966452556010503 0.05784728512037647
0.9970684338814597 0.05408441285302005
0.9974163738198302 0.05078013387370336
0.9977058969187445 0.047855589129370754
0.9979493763271284 0.045248988486406405
0.9981560764831388 0.04291123700143971
0.9983330448941787 0.040802838515669966
0.9984857192642801 0.03889166215990657
0.9986183492208879 0.0371513040138556
0.9987342946067614 0.03555986697516689
0.9988362399490311 0.03409903950312767
0.9989263509743371 0.03275339125642555
0.9990063903948948 0.03150982835187735
0.9990778046394216 0.030357167612558668
0.9991417895701601 0.029285800570207094
0.9991993408081213 0.02828742591175768
0.9992512926518111 0.027354834648666518
0.9992983484505713 0.02648173628096404
0.9993411045110732 0.025662617116141272
0.9993800690636623 0.024892624015073368
0.9994156774215038 0.024167468398382637
0.9994483041813791 0.023483346512170402
0.9994782731079043 0.022836872829719378
0.9995058651904676 0.02222502413297158
0.9995313252489483 0.021645092328450768
0.9995548673793903 0.021094644447116378
0.9995766794667218 0.020571488583898997
0.9995969269427847 0.020073644773331064
0.9996157559305301 0.01959931998652825
0.9996332958863332 0.019146886585073106
0.9996496618299306 0.01871486368693227
0.9996649562339112 0.018301900995444296
0.9996792706308965 0.017906764719848096
0.9996926869855917 0.017528325278538325
0.9997052788702177 0.017165546527119116
0.9997171124748723 0.01681747629533402
0.999728247478793 0.016483238050861004
0.9997387378039782 0.016162023536683393
0.9997486322689756 0.015853086251828418
0.9997579751576763 0.015555735664957972
0.9997668067154991 0.015269332066438622
0.9997751635833786 0.01499328197831949
0.9997830791783042 0.014727034052701135
0.9997905840278015 0.014470075399225167
0.9997977060646217 0.014221928290018913
0.9998044708869522 0.013982147197647798
0.9998109019886956 0.01375031612750889
0.9998170209636669 0.013526046211044966
0.9998228476870537 0.013308973530474789
0.9998284004769694 0.013098757149634299
0.9998336962385682 0.01289507732823103
0.999838750592834 0.012697633900127308
0.9998435779918793 0.0125061447982859
0.9998481918223487 0.012320344710945709
0.9998526044983005 0.012139983856012029
0.9998568275447842 0.011964826861201724
0.999860871673153 0.011794651739885897
0.9998647468490379 0.01162924895297677
0.9998684623537902 0.011468420548612648
0.9998720268400972 0.011311979372212979
0.9998754483823935 0.01115974834031367
0.9998787345226198 0.011011559772178006
0.9998818923118149 0.010867254773936652
0.9998849283479605 0.010726682670603074
0.9998878488104734 0.010589700481407331
0.9998906594916638 0.010456172434954922
0.9998933658254779 0.010325969520508098
0.9998959729137742 0.010198969072438361
0.999898485550385 0.010075054384858007
0.9999009082431656 0.009954114354067449
0.9999032452342207 0.009836043146471072
0.9999055005184887 0.00972073988966829
0.9999076778608222 0.009608108385288555
0.9999097808117053 0.009498056841253807
0.9999118127217409 0.009390497622463665
0.999913776754998 0.009285347018068848
0.9999156759013379 0.009182525024295642
0.9999175129877977 0.009081955141493722
0.9999192906891164 0.008983564184364001
0.9999210115374753 0.00888728210444349
0.999922677931517 0.008793041823744087
0.9999242921447116 0.00870077907909958
0.9999258563331104 0.008610432275920277
0.9999273725425503 0.008521942351170417
0.9999288427153468 0.008435252644650696
0.999930268696513 0.008350308778024507
0.9999316522395555 0.00826705854109699
0.9999329950118646 0.008185451784823286
0.9999342985997388 0.008105440320608835
0.9999355645130736 0.008026977825472887
0.9999367941897346 0.007950019752553189
0.9999379889996415 0.007874523246859694
0.9999391502485842 0.00780044706570696
0.9999402791817933 0.0077277515036039066
0.9999413769872783 0.0076563983212585215
0.9999424447989551 0.007586350678551639
0.9999434836995732 0.007517573071153436
0.9999444947234635 0.007450031270489339
0.999945478859111 0.007383692266952703
0.999946437051575 0.0073185242161236145
0.9999473702047554 0.007254496387851988
0.999948279183526 0.0071915791178956455
0.9999491648157414 0.007129743762093643
0.9999500278941181 0.007068962652962228
0.9999508691780129 0.007009209058360486
0.9999516893950908 0.006950457142318707
0.9999524892429013 0.006892681927816805
0.9999532693903597 0.006835859261329098
0.9999540304791471 0.006779965779215143
0.999954773125031 0.0067249788756602365
0.9999554979191081 0.006670876672265502
0.9999562054289848 0.006617637988925797
0.9999568961998856 0.006565242316254861
0.999957570755706 0.006513669789241678
0.9999582296000035 0.006462901162080649
0.9999588732169403 0.006412917784380524
0.9999595020721719 0.00636370157808653
0.9999601166136883 0.006315235015945702
0.9999607172726136 0.006267501100492454
0.9999613044639624 0.006220483344297425
0.9999618785873555 0.006174165750912042
0.9999624400277021 0.006128532796768335
0.9999629891558413 0.006083569413845973
0.9999635263291587 0.006039260973029464
0.9999640518921676 0.005995593268271184
0.9999645661770568 0.005952552501416089
0.9999650695042206 0.005910125267699127
0.9999655621827578 0.005868298541732537
0.9999660445109427 0.005827059664261584
0.9999665167766794 0.005786396329364809
0.9999669792579317 0.005746296572215784
0.9999674322231303 0.005706748757292702
0.9999678759315637 0.005667741567284522
0.9999683106337499 0.005629263992045224
0.999968736571788 0.005591305318477466
0.999969153979697 0.0055538551204334366
0.9999695630837381 0.005516903249217145
0.9999699641027177 0.005480439824451033
0.9999703572482841 0.005444455225217412
0.9999707427252055 0.005408940081624325
0.9999711207316352 0.0053738852666001735
0.9999714914593685 0.005339281888228731
0.9999718550940832 0.005305121282092472
0.9999722118155757 0.005271395004115628
0.9999725617979812 0.005238094823510753
0.9999729052099855 0.005205212716221067
0.99997324221503 0.005172740858367834
0.9999735729715054 0.005140671620114185
0.9999738976329385 0.005108997559572338
0.999974216348168 0.005077711417235634
0.9999745292615186 0.005046806110251689
0.9999748365129626 0.0050162747271677716
0.9999751382382762 0.004986110522785626
0.9999754345691896 0.004956306913124578
0.9999757256335312 0.004926857470738848
0.9999760115553659 0.004897755919988401
0.9999762924551264 0.004868996132617883
0.9999765684497404 0.004840572123509672
0.9999768396527524 0.004812478046446867
0.999977106174441 0.00478470819015427
0.9999773681219293 0.004757256974407388
0.9999776255992943 0.00473011894634094
0.9999778787076703 0.004703288776739733
0.9999781275453459 0.004676761256701401
0.9999783722078628 0.004650531294099003
0.9999786127881055 0.004624593910421067
0.9999788493763888 0.0045989442375786085
0.9999790820605458 0.0045735775149777546
0.9999793109260043 0.004548489086339506
0.9999795360558703 0.0045236743970992815
0.9999797575310011 0.004499128991453827
0.9999799754300773 0.004474848509867807
0.999980189829674 0.0044508286863413
0.999980400804327 0.0044270653459622614
0.9999806084265996 0.004403554402584691
0.9999808127671418 0.004380291856339078
0.9999810138947535 0.004357273791433279
0.9999812118764397 0.004334496373952919
0.9999814067774695 0.004311955849743857
0.9999815986614274 0.004289648542281256
0.9999817875902653 0.004267570850815955
0.9999819736243529 0.0042457192482898524
0.9999821568225272 0.004224090279489594
0.9999823372421374 0.004202680559266549
0.9999825149390907 0.004181486770803114
0.9999826899678944 0.004160505663797418
0.9999828623816989 0.004139734052835669
0.9999830322323382 0.0041191688159085155
0.9999831995703674 0.004098806892538198
0.9999833644451026 0.004078645282676872
0.9999835269046543 0.00405868104487427
0.9999836869959655 0.0040389112950394305
0.9999838447648445 0.004019333204936129
0.9999840002559949 0.003999944001044119
